Robust 3D U-Net Segmentation of Macular Holes

Macular holes are a common eye condition which result in visual impairment. We look at the application of deep convolutional neural networks to the problem of macular hole segmentation. We use the 3D U-Net architecture as a basis and experiment with a number of design variants. Manually annotating and measuring macular holes is time consuming and error prone. Previous automated approaches to macular hole segmentation take minutes to segment a single 3D scan. Our proposed model generates significantly more accurate segmentations in less than a second. We found that an approach of architectural simplification, by greatly simplifying the network capacity and depth, exceeds both expert performance and state-of-the-art models such as residual 3D U-Nets.

==> results/500/DeepMind.csv <==
epoch,jaccard
0,0.182723013477193
20,0.7523844672573937
40,0.746577536618268
60,0.8192266093360053
80,0.809848458678634
100,0.8333798889760616
120,0.8402178949779935
140,0.8438419545138324
160,0.8187174664603338
180,0.8273385763168335
200,0.8491345864755137
220,0.8174503666383249
240,0.8329975340101455
260,0.8454661656309058
280,0.8343945432592322
300,0.8335438304477267
320,0.8289558666723745
340,0.8181542886628046
360,0.8254054541941042
380,0.8146119382646347
400,0.8085501569288748
420,0.7936773410549871
440,0.7979258607935021
460,0.7875247818452339
480,0.8005802940439296


==> results/500/U-Net_3D.csv <==
epoch,jaccard
0,0.11744640232926166
20,0.6730100335898221
40,0.7774978015157913
60,0.7587451029706885
80,0.7866312132941352
100,0.8196308811505636
120,0.8168919439669008
140,0.8090028983575327
160,0.8222912925261038
180,0.7809320158428615
200,0.8537343078189426
220,0.8272897446597064
240,0.8450273120844806
260,0.8164616447907908
280,0.8299962414635552
300,0.8373679364169085
320,0.837051824287132
340,0.8199943789729366
360,0.8316461863341155
380,0.8445472408224036
400,0.8370979494518703
420,0.8335952008212054
440,0.8325193568512246
460,0.8211553361680771
480,0.8337535747775324


==> results/500/U-Net_3D_Residual.csv <==
epoch,jaccard
0,0.0884211762609926
20,0.7457066156246044
40,0.7980597549014622
60,0.8118736346562704
80,0.8209386909449542
100,0.8322036288402699
120,0.83235596285926
140,0.7676720365330025
160,0.8384550346268549
180,0.8378583656416998
200,0.8359555513770491
220,0.8211653541635583
240,0.818243212170071
260,0.8366688092549642
280,0.8098776958606861
300,0.8377321936466076
320,0.8498176270061069
340,0.8508672957067137
360,0.8432199381015919
380,0.819898804028829
400,0.8452621345166808
420,0.8187628719541763
440,0.8363294579364635
460,0.8321528810041922
480,0.8203413618935479

